Generating Tensor Polarization from Shear Stress

We derive an expression for the tensor polarization of a system of massive spin-1 particles in a hydrodynamic framework. Starting from quantum kinetic theory based on the Wigner-function formalism, we employ a modified method of moments which also takes into account all spin degrees of freedom. It is shown that the tensor polarization of an uncharged fluid is determined by the shear-stress tensor. In order to quantify this novel polarization effect, we provide a formula which can be used for numerical calculations of vector-meson spin alignment in relativistic heavy-ion collisions.

==> coeffdata.txt <==
1.	0.0053399461
1.2	0.00684522045
1.4	0.00828556958
1.6	0.009619863
1.8	0.01082282722
2.	0.01188106732
2.2	0.01278986954
2.4000000000000004	0.01355070207
2.6	0.0141693034
2.8	0.01465424434
3.	0.01501585902
3.4	0.01541474038
3.8	0.01545874459
4.2	0.01523604478
4.6	0.01482402792
5.	0.01428676304
6	0.0126968076
7	0.01109294865
8	0.00966246758
9	0.00844661947
10	0.0074301986
